The Nature of 500 micron Risers I: SMA Observations

We present SMA observations at resolutions from 0.35 to 3 arcseconds of a sample of 34 candidate high redshift dusty star forming galaxies (DSFGs). These sources were selected from the HerMES Herschel survey catalogues to have SEDs rising from 250 to 350 to 500$\mu$m, a population termed 500-risers. We detect counterparts to 24 of these sources, with four having two counterparts. We conclude that the remaining ten sources that lack detected counterparts are likely to have three or more associated sources which blend together to produce the observed Herschel source. We examine the role of lensing, which is predicted to dominate the brightest (F500 $>$ 60mJy) half of our sample. We find that while lensing plays a role, at least 35% of the bright sources are likely to be multiple sources rather than the result of lensing. At fainter fluxes we find a blending rate comparable to, or greater than, the predicted 40%. We determine far-IR luminosities and star formation rates for the non-multiple sources in our sample and conclude that, in the absence of strong lensing, our 500-risers are very luminous systems with L$_{FIR} > 10^{13}$L$_{\odot}$ and star formation rates $> 1000$M$_{\odot}$/yr.

==> ref-reply.txt <==
Many thanks to the referee for their useful comments. We include our responses below, indicated by ***


Reviewer's Comments:
Reviewer: 1

Comments to the Author
First, sincere apologies for my slow response.

This paper presents a considerable dataset gathered over five years,
using the SMA to target extremely red galaxies selected using
Herschel.  As such it presents new work on a topic that 
commands considerable interest and it is appropriate material for
publication in MNRAS. The paper has been submitted somewhat ahead of
the point that it reached maturity and therefore appears somewhat
sloppy by MNRAS standards, meaning that some more work will be
required before I can recommend it be accepted.

S1 captures much of the relevant literature (as concerns the red
galaxies themselves, if not their environments) in long lists of
papers, and is commendably complete.  However, although it touches
very briefly on gravitational lensing, it does so without explaining
its consequences or observational signatures.

*** Added

  It touches also on
blending and multiplicity, without ever explaining the fundamental
issue of confusion, and the possibility that the confusion is caused
by chance alignment or by interacting galaxies, nor does it explain
how previous studies tried to mitigate those concerns through
e.g. imaging with SCUBA-2 or LABOCA. 

*** Added

Predictions are mentioned in
passing, particularly regarding lensing, but apart from Bethermin et
al. (2017) there is little information about who predicted what, and
which data are required to test these predictions.

*** The predictions from Bethermin are stated at the start of paragraph 2. We have extended the discussion of the data needed to test predictions.

 Oteo et al. (2017)
is mentioned several times, but the spatial resolution and depth of
that study are missing, and its finding are not clearly described.

*** Added

The final paragraph does not give many clues as to what is to follow,
or the relevance of the SMA data.  S1 needs major work.

*** Added


S2 is admirably clear about the limitations of the sample selection.
What is missing is a description of how the fluxes were measured,
e.g. are centroids allowed to change from filter to filter?

*** Text added - we use the fluxes from the Herschel HerMES data release and point the reader to that for more information.

  Were any
ground-based submm observations acquired to check their robustness?

*** Not in any coherent way, no, though there are some sources, such as HFLS3, where such data has also been obtained. This potentially leaves open the question of whether some of the sources lacking counterparts are spurious, but we note that these sources are all detected to at least 4 sigma in Herschel bands, with all but 4 being detected at 5 sigma or greater. If they were largely spurious then Herschel catalogues would have a serious problem that followup observations would already have uncovered. We also note that we have been following up the blank field sources with additional deeper SMA observations. Of the three observed so far, all have counterparts clearly detected, though at fluxes below the sensitivities of the current paper.

*** Text added

Also, the ultimate limitations of the haphazard approach need to be
acknowledged, e.g. it should be admitted that little can be said in
terms of original sample completeness, even if the sample can be expected
to be reasonably representative (which I suspect it can).

*** Added to intro and to sample selection section.


S3 gives a good description of the SMA data acquisition and reduction.
Care needs to be taken when specifying the passband, flux and gain
calibrators, which are mixed up in a way which does not inspire
confidence.

*** More details about the selection of calibrators added to the text to clarify the way that calibrators were selected and that this was in line with standard SMA practice.

"The total calibration process has a well known error, which is
typically around 10%" could be better phrased.

*** Reworded

Since all relevant measurements seem to be made using dirty maps,
which is sensible, it could be stated that the clean maps were used
only for presentational purposes (if at all).

*** Text added

Please state the evidence
that supports the assertion that it is unlikely that individual sources
will be resolved.

*** Added

"We found that the process described above generally performed best at
recovering the most flux density" suggests peculiar criteria were used
to decide which processes to trust, so more or better information
would be appreciated by the reader.

*** Clarified - this refers to the results of the modelling of source extraction in section 3.2, not to any non-standard approach. Thanks for spotting that the old wording was confusing and misleading.

I feel confident that fewer significant figures would adequately
describe the integers in Table 1.

*** Fair point - changed

The first sentence of S3.2 makes sense only after stating that the
dirty map has not been corrected for the response of the primary
beam.

*** Added

Towards the end of S3.2, when describing completeness simulations,
you should state the search radius within which recovering a source is
deemed acceptable.

*** Added

 Finally, "in addition to measuring the peak flux"
is not useful unless the reader is told how this was accomplished,
even if it was with a cursor on a screen.

*** Text added

In S4.1, when comparing with the results of Oteo et al. (2017), to be
useful to the reader we need to be told whether the comparison remains
valid if the Oteo maps were degraded to the spatial resolution and
sensitivity of the SMA maps.

*** This is a complex issue since our observations were made in a variety of configurations in a variety of conditions leading to a wide range of sensitivities and angular resolutions. Our best observations, in terms of sensitivity (0.66 mJy) would be capable of detecting at least two of the multiple sources in all but two of Oteo's multiple sources, while our best resolution (0.35") would be able to resolve all of them. However, there are observations with much worse sensitivity and worse resolution than this. If we consider typical sensitivities and resolutions (2mJy 1 sigma equivalent at 345 GHz, 2" resolution) then we would misidentify many of Oteo's sources as single sources, and a few would appear as blank fields. The possibility thus remains that our already high multiplicity fraction might grow still further with higher resolution, more sensitive observations. This is something that our ongoing SMA observations are investigating.

*** Text added discussing the comparison to Oteo's results.

In S4.2, it is worth pointing out that the fields without detections
may comprise conglomerations of large numbers of galaxies like the
Distant Red Core, and that single-dish observations with SCUBA-2 can
be used to differentiate between spurious Herschel sources and such
galaxy clusters.  

*** Text added - good idea, and something that we are in fact investigating.


In S5.1, while it may be true, the reader will need more than a
submitted paper to accept the idea that far-IR luminosity, dust mass
and SFR emerge unscathed from the SED fitting process in the absence
of z, when the equation supplied for dust mass involves luminosity
distance. Also, is z fixed when known?  If not, why not? 

*** z is fixed. The referenced paper is now published. We hope this is sufficient.

Emitted frame frequencies are more usually referred to as rest-frame
frequencies.

*** Changed

A Chabrier IMF does not require or deserve the "top-heavy" prefix
unless compared with something else, and indeed can no longer be
thought of as particularly top heavy given the various observational
studies that have hinted at extreme IMFs for starburst galaxies.

*** Corrected

A more obvious way to wriggle out of the stated conclusion (that most
of these galaxies are HLIRGs) is the influence of AGN, which are found
time and time again in such luminous dusty galaxies, sometimes without
a hint of the AGN in their SEDs, as with the HLIRG in Ivison et
al. (2019).  AGN are not mentioned here, which is strange.

*** Text added

More can be done with the blending discussion in S5.3.  It is not clear
who is predicting what, and the discussion is ultimately confusing,
leaving the reader unconvinced that the nice SMA data have added to
the known picture, which they surely should.

*** Section significantly reworded.

Finally, in Fig. 1, the poor fit to Lock_102 deserves comment.

*** Note added to caption of Fig. 1. The SMA flux is enhanced due to the presence of CII in our observation band. A paper dedicated to this single unusual object is in prep by one of the co-authors where this will be discussed in detail.
